Spreadsheets for Stream Partitions and Windows

We discuss the suitability of spreadsheet processors as tools for programming streaming systems. We argue that, while spreadsheets can function as powerful models for stream operators, their fundamental boundedness limits their scope of application. We propose two extensions to the spreadsheet model and argue their utility in the context of programming streaming systems.

==> reviews.txt <==
----------- REVIEW -----------
This short paper discusses some ways to use spreadsheet programs for (real-time, live) stream processing, in particular a framework called ActiveSheets and two new built-in functions WINDOW and PARTITION that facilitate such stream processing. These ideas are illustrated with a well-chosen (small) financial example application. 

The WINDOW function, and the underlying idea of allowing a single cell to contain a dynamically sized array of values, are good and widely useful ones.

However, it seems unreasonable to require all occurrences of PARTITION in a spreadsheet to agree on the key; this is detrimental to compositionality and the declarative approach that is core to spreadsheet "programming". Instead, a general-purpose PARTITION function should probably rather draw inspiration from map-reduce style frameworks, as embedded in functional programming languages for the last 30 years.

At first, I misunderstood the "dimensions" in the title as meaning the same as units of measure (as in F#), that is, dollars, years, miles, days, and so on. Perhaps find a more specific word for the title (eg "dynamic stream chunks" or something), and avoid this particular one.

There is a bug in the Fig 1 spreadsheet: Surely the formula in E24 should be =SUM(E3:E22) not =SUM(G3:G22)?


----------------------- REVIEW 2 ---------------------
PAPER: 12
TITLE: Dimensions in Streaming Spreadsheets
AUTHORS: Martin Hirzel, Rodric Rabbah, Philippe Suter, Olivier Tardieu and Mandana Vaziri


----------- REVIEW -----------
This is a clear paper that introduces new spreadsheet programming constructs for stream processing. The notions of WINDOW and PARTITION seem both useful and practical (though PARTITION breaks compositionality!) I think this is worth discussing at the workshop; it would be interesting to see how these ideas might feed through to other IBM products, e.g., TM1 and its notion of feeders.

